UWB-ED: Distance Enlargement Attack Detection in Ultra-Wideband

Mobile autonomous systems, robots, and cyber-physical systems rely on accurate positioning information. To conduct distance-measurement, two devices exchange signals and, knowing these signals propagate at the speed of light, the time of arrival is used for distance estimations. Existing distance-measurement techniques are incapable of protecting against adversarial distance enlargement---a highly devastating tactic in which the adversary reissues a delayed version of the signals transmitted between devices, after distorting the authentic signal to prevent the receiver from identifying it. The adversary need not break crypto, nor compromise any upper-layer security protocols for mounting this attack. No known solution currently exists to protect against distance enlargement. We present \textit{Ultra-Wideband Enlargement Detection} (UWB-ED), a new modulation technique to detect distance enlargement attacks, and securely verify distances between two mutually trusted devices. We analyze UWB-ED under an adversary that injects signals to block/modify authentic signals. We show how UWB-ED is a good candidate for 802.15.4z Low Rate Pulse and the 5G standard.

==> csv/gammasnr3.csv <==
1,0,6
1,1,2
1,2,1
1,3,1
1,4,1
1,5,1
1,6,1
1,7,1
1,8,1
1,9,1
1,10,1
1,11,1
1,12,1
1,13,1
1,14,1
1,15,1
1,16,1
1,17,1
1,18,1
1,19,1
1,20,1

2,0,6
2,1,3
2,2,2
2,3,1
2,4,1
2,5,1
2,6,1
2,7,1
2,8,1
2,9,1
2,10,1
2,11,1
2,12,1
2,13,1
2,14,1
2,15,1
2,16,1
2,17,1
2,18,1
2,19,1
2,20,1

3,0,6
3,1,3
3,2,2
3,3,2
3,4,1
3,5,1
3,6,1
3,7,1
3,8,1
3,9,1
3,10,1
3,11,1
3,12,1
3,13,1
3,14,1
3,15,1
3,16,1
3,17,1
3,18,1
3,19,1
3,20,1

4,0,6
4,1,4
4,2,3
4,3,2
4,4,2
4,5,1
4,6,1
4,7,1
4,8,1
4,9,1
4,10,1
4,11,1
4,12,1
4,13,1
4,14,1
4,15,1
4,16,1
4,17,1
4,18,1
4,19,1
4,20,1

5,0,6
5,1,4
5,2,3
5,3,2
5,4,2
5,5,2
5,6,2
5,7,1
5,8,1
5,9,1
5,10,1
5,11,1
5,12,1
5,13,1
5,14,1
5,15,1
5,16,1
5,17,1
5,18,1
5,19,1
5,20,1

6,0,6
6,1,4
6,2,3
6,3,3
6,4,2
6,5,2
6,6,2
6,7,2
6,8,1
6,9,1
6,10,1
6,11,1
6,12,1
6,13,1
6,14,1
6,15,1
6,16,1
6,17,1
6,18,1
6,19,1
6,20,1

7,0,6
7,1,4
7,2,4
7,3,3
7,4,3
7,5,2
7,6,2
7,7,2
7,8,2
7,9,1
7,10,1
7,11,1
7,12,1
7,13,1
7,14,1
7,15,1
7,16,1
7,17,1
7,18,1
7,19,1
7,20,1

8,0,6
8,1,4
8,2,4
8,3,3
8,4,3
8,5,2
8,6,2
8,7,2
8,8,2
8,9,2
8,10,1
8,11,1
8,12,1
8,13,1
8,14,1
8,15,1
8,16,1
8,17,1
8,18,1
8,19,1
8,20,1

9,0,6
9,1,5
9,2,4
9,3,3
9,4,3
9,5,3
9,6,2
9,7,2
9,8,2
9,9,2
9,10,2
9,11,2
9,12,1
9,13,1
9,14,1
9,15,1
9,16,1
9,17,1
9,18,1
9,19,1
9,20,1

10,0,6
10,1,5
10,2,4
10,3,3
10,4,3
10,5,3
10,6,2
10,7,2
10,8,2
10,9,2
10,10,2
10,11,2
10,12,2
10,13,1
10,14,1
10,15,1
10,16,1
10,17,1
10,18,1
10,19,1
10,20,1

11,0,6
11,1,5
11,2,4
11,3,4
11,4,3
11,5,3
11,6,3
11,7,2
11,8,2
11,9,2
11,10,2
11,11,2
11,12,2
11,13,2
11,14,1
11,15,1
11,16,1
11,17,1
11,18,1
11,19,1
11,20,1

12,0,6
12,1,5
12,2,4
12,3,4
12,4,3
12,5,3
12,6,3
12,7,2
12,8,2
12,9,2
12,10,2
12,11,2
12,12,2
12,13,2
12,14,2
12,15,1
12,16,1
12,17,1
12,18,1
12,19,1
12,20,1

13,0,6
13,1,5
13,2,4
13,3,4
13,4,3
13,5,3
13,6,3
13,7,3
13,8,2
13,9,2
13,10,2
13,11,2
13,12,2
13,13,2
13,14,2
13,15,2
13,16,2
13,17,1
13,18,1
13,19,1
13,20,1

14,0,6
14,1,5
14,2,4
14,3,4
14,4,4
14,5,3
14,6,3
14,7,3
14,8,3
14,9,2
14,10,2
14,11,2
14,12,2
14,13,2
14,14,2
14,15,2
14,16,2
14,17,2
14,18,1
14,19,1
14,20,1

15,0,6
15,1,5
15,2,4
15,3,4
15,4,4
15,5,3
15,6,3
15,7,3
15,8,3
15,9,2
15,10,2
15,11,2
15,12,2
15,13,2
15,14,2
15,15,2
15,16,2
15,17,2
15,18,2
15,19,1
15,20,1

16,0,6
16,1,5
16,2,4
16,3,4
16,4,4
16,5,3
16,6,3
16,7,3
16,8,3
16,9,3
16,10,2
16,11,2
16,12,2
16,13,2
16,14,2
16,15,2
16,16,2
16,17,2
16,18,2
16,19,2
16,20,1

17,0,6
17,1,5
17,2,5
17,3,4
17,4,4
17,5,3
17,6,3
17,7,3
17,8,3
17,9,3
17,10,2
17,11,2
17,12,2
17,13,2
17,14,2
17,15,2
17,16,2
17,17,2
17,18,2
17,19,2
17,20,2

18,0,6
18,1,5
18,2,5
18,3,4
18,4,4
18,5,4
18,6,3
18,7,3
18,8,3
18,9,3
18,10,3
18,11,2
18,12,2
18,13,2
18,14,2
18,15,2
18,16,2
18,17,2
18,18,2
18,19,2
18,20,2

19,0,6
19,1,5
19,2,5
19,3,4
19,4,4
19,5,4
19,6,3
19,7,3
19,8,3
19,9,3
19,10,3
19,11,3
19,12,2
19,13,2
19,14,2
19,15,2
19,16,2
19,17,2
19,18,2
19,19,2
19,20,2

20,0,6
20,1,5
20,2,5
20,3,4
20,4,4
20,5,4
20,6,3
20,7,3
20,8,3
20,9,3
20,10,3
20,11,3
20,12,2
20,13,2
20,14,2
20,15,2
20,16,2
20,17,2
20,18,2
20,19,2
20,20,2



==> csv/gammasnr8.csv <==
1,0,2
1,1,1
1,2,1
1,3,1
1,4,1
1,5,1
1,6,1
1,7,1
1,8,1
1,9,1
1,10,1
1,11,1
1,12,1
1,13,1
1,14,1
1,15,1
1,16,1
1,17,1
1,18,1
1,19,1
1,20,1

2,0,2
2,1,1
2,2,1
2,3,1
2,4,1
2,5,1
2,6,1
2,7,1
2,8,1
2,9,1
2,10,1
2,11,1
2,12,1
2,13,1
2,14,1
2,15,1
2,16,1
2,17,1
2,18,1
2,19,1
2,20,1

3,0,2
3,1,1
3,2,1
3,3,1
3,4,1
3,5,1
3,6,1
3,7,1
3,8,1
3,9,1
3,10,1
3,11,1
3,12,1
3,13,1
3,14,1
3,15,1
3,16,1
3,17,1
3,18,1
3,19,1
3,20,1

4,0,2
4,1,2
4,2,1
4,3,1
4,4,1
4,5,1
4,6,1
4,7,1
4,8,1
4,9,1
4,10,1
4,11,1
4,12,1
4,13,1
4,14,1
4,15,1
4,16,1
4,17,1
4,18,1
4,19,1
4,20,1

5,0,2
5,1,2
5,2,1
5,3,1
5,4,1
5,5,1
5,6,1
5,7,1
5,8,1
5,9,1
5,10,1
5,11,1
5,12,1
5,13,1
5,14,1
5,15,1
5,16,1
5,17,1
5,18,1
5,19,1
5,20,1

6,0,2
6,1,2
6,2,1
6,3,1
6,4,1
6,5,1
6,6,1
6,7,1
6,8,1
6,9,1
6,10,1
6,11,1
6,12,1
6,13,1
6,14,1
6,15,1
6,16,1
6,17,1
6,18,1
6,19,1
6,20,1

7,0,2
7,1,2
7,2,1
7,3,1
7,4,1
7,5,1
7,6,1
7,7,1
7,8,1
7,9,1
7,10,1
7,11,1
7,12,1
7,13,1
7,14,1
7,15,1
7,16,1
7,17,1
7,18,1
7,19,1
7,20,1

8,0,2
8,1,2
8,2,2
8,3,1
8,4,1
8,5,1
8,6,1
8,7,1
8,8,1
8,9,1
8,10,1
8,11,1
8,12,1
8,13,1
8,14,1
8,15,1
8,16,1
8,17,1
8,18,1
8,19,1
8,20,1

9,0,2
9,1,2
9,2,2
9,3,1
9,4,1
9,5,1
9,6,1
9,7,1
9,8,1
9,9,1
9,10,1
9,11,1
9,12,1
9,13,1
9,14,1
9,15,1
9,16,1
9,17,1
9,18,1
9,19,1
9,20,1

10,0,2
10,1,2
10,2,2
10,3,1
10,4,1
10,5,1
10,6,1
10,7,1
10,8,1
10,9,1
10,10,1
10,11,1
10,12,1
10,13,1
10,14,1
10,15,1
10,16,1
10,17,1
10,18,1
10,19,1
10,20,1

11,0,2
11,1,2
11,2,2
11,3,1
11,4,1
11,5,1
11,6,1
11,7,1
11,8,1
11,9,1
11,10,1
11,11,1
11,12,1
11,13,1
11,14,1
11,15,1
11,16,1
11,17,1
11,18,1
11,19,1
11,20,1

12,0,2
12,1,2
12,2,2
12,3,2
12,4,1
12,5,1
12,6,1
12,7,1
12,8,1
12,9,1
12,10,1
12,11,1
12,12,1
12,13,1
12,14,1
12,15,1
12,16,1
12,17,1
12,18,1
12,19,1
12,20,1

13,0,2
13,1,2
13,2,2
13,3,2
13,4,1
13,5,1
13,6,1
13,7,1
13,8,1
13,9,1
13,10,1
13,11,1
13,12,1
13,13,1
13,14,1
13,15,1
13,16,1
13,17,1
13,18,1
13,19,1
13,20,1

14,0,2
14,1,2
14,2,2
14,3,2
14,4,1
14,5,1
14,6,1
14,7,1
14,8,1
14,9,1
14,10,1
14,11,1
14,12,1
14,13,1
14,14,1
14,15,1
14,16,1
14,17,1
14,18,1
14,19,1
14,20,1

15,0,2
15,1,2
15,2,2
15,3,2
15,4,1
15,5,1
15,6,1
15,7,1
15,8,1
15,9,1
15,10,1
15,11,1
15,12,1
15,13,1
15,14,1
15,15,1
15,16,1
15,17,1
15,18,1
15,19,1
15,20,1

16,0,2
16,1,2
16,2,2
16,3,2
16,4,2
16,5,1
16,6,1
16,7,1
16,8,1
16,9,1
16,10,1
16,11,1
16,12,1
16,13,1
16,14,1
16,15,1
16,16,1
16,17,1
16,18,1
16,19,1
16,20,1

17,0,2
17,1,2
17,2,2
17,3,2
17,4,2
17,5,1
17,6,1
17,7,1
17,8,1
17,9,1
17,10,1
17,11,1
17,12,1
17,13,1
17,14,1
17,15,1
17,16,1
17,17,1
17,18,1
17,19,1
17,20,1

18,0,2
18,1,2
18,2,2
18,3,2
18,4,2
18,5,1
18,6,1
18,7,1
18,8,1
18,9,1
18,10,1
18,11,1
18,12,1
18,13,1
18,14,1
18,15,1
18,16,1
18,17,1
18,18,1
18,19,1
18,20,1

19,0,2
19,1,2
19,2,2
19,3,2
19,4,2
19,5,1
19,6,1
19,7,1
19,8,1
19,9,1
19,10,1
19,11,1
19,12,1
19,13,1
19,14,1
19,15,1
19,16,1
19,17,1
19,18,1
19,19,1
19,20,1

20,0,2
20,1,2
20,2,2
20,3,2
20,4,2
20,5,2
20,6,1
20,7,1
20,8,1
20,9,1
20,10,1
20,11,1
20,12,1
20,13,1
20,14,1
20,15,1
20,16,1
20,17,1
20,18,1
20,19,1
20,20,1

21,0,6
21,1,6
21,2,6
21,3,6
21,4,6
21,5,6
21,6,6
21,7,6
21,8,6
21,9,6
21,10,6
21,11,6
21,12,6
21,13,6
21,14,6
21,15,6
21,16,6
21,17,6
21,18,6
21,19,6
21,20,6


==> csv/prob/first/a50b100r1.csv <==
0,0.000000
5,0.000447
10,0.002013
15,0.004698
20,0.008501
25,0.013423
30,0.019463
35,0.026622
40,0.034899
45,0.044295
50,0.054810
55,0.066443
60,0.079195
65,0.093065
70,0.108054
75,0.124161
80,0.141387
85,0.159732
90,0.179195
95,0.199776
100,0.221477
105,0.244295
110,0.268233
115,0.293289
120,0.319463
125,0.346756
130,0.375168
135,0.404698
140,0.435347
145,0.467114
150,0.500000



==> csv/prob/first/a50b100r2.csv <==
0,0.000000
5,0.000027
10,0.000314
15,0.001154
20,0.002803
25,0.005477
30,0.009356
35,0.014577
40,0.021243
45,0.029416
50,0.039120
55,0.050339
60,0.063022
65,0.077075
70,0.092369
75,0.108735
80,0.125965
85,0.143814
90,0.161997
95,0.180190
100,0.198032
105,0.215123
110,0.231023
115,0.245256
120,0.257306
125,0.266618
130,0.272598
135,0.274616
140,0.272002
145,0.264045
150,0.250000



==> csv/prob/first/a50b100r4.csv <==
0,0.000000
5,0.000000
10,0.000004
15,0.000047
20,0.000221
25,0.000682
30,0.001645
35,0.003357
40,0.006070
45,0.010010
50,0.015347
55,0.022166
60,0.030446
65,0.040053
70,0.050728
75,0.062099
80,0.073700
85,0.084991
90,0.095396
95,0.104344
100,0.111314
105,0.115880
110,0.117756
115,0.116834
120,0.113209
125,0.107189
130,0.099281
135,0.090152
140,0.080547
145,0.071169
150,0.062500



==> csv/prob/first/a50b100r8.csv <==
0,0.000000
5,0.000000
10,0.000000
15,0.000000
20,0.000001
25,0.000007
30,0.000039
35,0.000145
40,0.000420
45,0.001007
50,0.002084
55,0.003821
60,0.006333
65,0.009628
70,0.013583
75,0.017952
80,0.022423
85,0.026706
90,0.030624
95,0.034186
100,0.037593
105,0.041155
110,0.045134
115,0.049533
120,0.053909
125,0.057319
130,0.058505
135,0.056382
140,0.050752
145,0.042906
150,0.035156



==> csv/prob/first/a50b10r1.csv <==
0,0.000000
5,0.002825
10,0.012712
15,0.029661
20,0.053672
25,0.084746
30,0.122881
35,0.168079
40,0.220339
45,0.279661
50,0.346045
55,0.419492
60,0.500000



==> csv/prob/first/a50b10r2.csv <==
0,0.000000
5,0.000426
10,0.004722
15,0.016445
20,0.037551
25,0.068391
30,0.107716
35,0.152674
40,0.198812
45,0.240072
50,0.268797
55,0.275727
60,0.250000


==> csv/prob/first/a50b10r4.csv <==
0,0.000000
5,0.000002
10,0.000402
15,0.003625
20,0.013779
25,0.033645
30,0.061779
35,0.091697
40,0.113885
45,0.120112
50,0.108354
55,0.085331
60,0.062500


==> csv/prob/first/a50b10r8.csv <==
0,0.000000
5,0.000000
10,0.000000
15,0.000093
20,0.001399
25,0.006945
30,0.017845
35,0.029321
40,0.037366
45,0.046863
50,0.058962
55,0.055050
60,0.035156



==> csv/prob/forR/a50b500g10.csv <==
0.020000, 0.296234
0.040000, 0.244873
0.060000, 0.172534
0.080000, 0.116629
0.100000, 0.085998
0.120000, 0.072248
0.140000, 0.062436
0.160000, 0.051800
0.180000, 0.041840
0.200000, 0.033903
0.400000, 0.005919
0.600000, 0.001216
0.800000, 0.000278
1.000000, 0.000074



==> csv/prob/forR/a50b500g20.csv <==
0.020000, 0.498182
0.040000, 0.273708
0.060000, 0.174501
0.080000, 0.116630
0.100000, 0.184943
0.120000, 0.116198
0.140000, 0.080205
0.160000, 0.057703
0.180000, 0.087798
0.200000, 0.057776
0.400000, 0.008919
0.600000, 0.002756
0.800000, 0.000500
1.000000, 0.000163


==> csv/prob/forR/a50b50g10.csv <==
0.020000, 0.490000
0.040000, 0.275258
0.060000, 0.176460
0.080000, 0.118624
0.100000, 0.173438
0.120000, 0.117714
0.140000, 0.081770
0.160000, 0.059122
0.180000, 0.078594
0.200000, 0.059082
0.400000, 0.009442
0.600000, 0.001913
0.800000, 0.000623
1.000000, 0.000121



==> csv/prob/forR/a50b50g20.csv <==
0.020000, 0.490000
0.040000, 0.275258
0.060000, 0.176460
0.080000, 0.118624
0.100000, 0.173438
0.120000, 0.117714
0.140000, 0.081770
0.160000, 0.059122
0.180000, 0.078594
0.200000, 0.059082
0.400000, 0.009442
0.600000, 0.001913
0.800000, 0.000623
1.000000, 0.000121



==> csv/prob/shortening/alleqala.csv <==
  0, 1.000000
  1, 0.666667
  2, 0.666667
  3, 0.666667
  4, 0.634343
  5, 0.625042
  6, 0.616246
  7, 0.607671
  8, 0.601555
  9, 0.596206
 10, 0.591559
 11, 0.587578
 12, 0.584058
 13, 0.580929
 14, 0.578127
 15, 0.575596
 16, 0.573295
 17, 0.571193
 18, 0.569261
 19, 0.567478
 20, 0.565826
 21, 0.564290
 22, 0.562856
 23, 0.561514
 24, 0.560255
 25, 0.559069
 26, 0.557951
 27, 0.556894
 28, 0.555893
 29, 0.554943
 30, 0.554040
 31, 0.553180
 32, 0.552360
 33, 0.551576
 34, 0.550827
 35, 0.550109
 36, 0.549421
 37, 0.548760
 38, 0.548126
 39, 0.547515
 40, 0.546927
 41, 0.546360
 42, 0.545814
 43, 0.545286
 44, 0.544776
 45, 0.544283
 46, 0.543806
 47, 0.543344
 48, 0.542896
 49, 0.542462
 50, 0.542041
 51, 0.541632
 52, 0.541235
 53, 0.540849
 54, 0.540474
 55, 0.540108
 56, 0.539753
 57, 0.539406
 58, 0.539069
 59, 0.538740
 60, 0.538420
 61, 0.538107
 62, 0.537801
 63, 0.537503
 64, 0.537212
 65, 0.536928
 66, 0.536650
 67, 0.536378
 68, 0.536112
 69, 0.535852
 70, 0.535597
 71, 0.535348
 72, 0.535104
 73, 0.534865
 74, 0.534630
 75, 0.534401
 76, 0.534176
 77, 0.533955
 78, 0.533738
 79, 0.533526
 80, 0.533317
 81, 0.533113
 82, 0.532912
 83, 0.532714
 84, 0.532521
 85, 0.532330
 86, 0.532143
 87, 0.531959
 88, 0.531779
 89, 0.531601
 90, 0.531426
 91, 0.531254
 92, 0.531085
 93, 0.530919
 94, 0.530755
 95, 0.530594
 96, 0.530435
 97, 0.530279
 98, 0.530125
 99, 0.529973
100, 0.529824
101, 0.529677
102, 0.529532
103, 0.529389
104, 0.529249
105, 0.529110
106, 0.528973
107, 0.528838
108, 0.528705
109, 0.528574
110, 0.528445
111, 0.528317
112, 0.528191
113, 0.528067
114, 0.527944
115, 0.527823
116, 0.527703
117, 0.527585
118, 0.527469
119, 0.527354


==> csv/prob/shortening/b0_kaover2_ra.csv <==
0, 1.000000
1, 0.500000
2, 0.833333
3, 0.500000
4, 0.757143
5, 0.500000
6, 0.716450
7, 0.500000
8, 0.690365
9, 0.500000
10, 0.671859
11, 0.500000
12, 0.657864
13, 0.500000
14, 0.646805
15, 0.500000
16, 0.637783
17, 0.500000
18, 0.630241
19, 0.500000
20, 0.623814
21, 0.500000
22, 0.618254
23, 0.500000
24, 0.613380
25, 0.500000
26, 0.609063
27, 0.500000
28, 0.605204
29, 0.500000
30, 0.601727
31, 0.500000
32, 0.598574
33, 0.500000
34, 0.595697
35, 0.500000
36, 0.593057
37, 0.500000
38, 0.590625
39, 0.500000
40, 0.588374
41, 0.500000
42, 0.586283
43, 0.500000
44, 0.584333
45, 0.500000
46, 0.582510
47, 0.500000
48, 0.580800
49, 0.500000
50, 0.579192
51, 0.500000
52, 0.577677
53, 0.500000
54, 0.576245
55, 0.500000
56, 0.574890
57, 0.500000
58, 0.573604
59, 0.500000
60, 0.572383
61, 0.500000
62, 0.571220
63, 0.500000
64, 0.570112
65, 0.500000
66, 0.569053
67, 0.500000
68, 0.568042
69, 0.500000
70, 0.567073
71, 0.500000
72, 0.566145
73, 0.500000
74, 0.565254
75, 0.500000
76, 0.564398
77, 0.500000
78, 0.563576
79, 0.500000
80, 0.562783



==> csv/prob/shortening/b0_kaover2_raover2.csv <==
0, 1.000000
1, 1.000000
2, 0.666667
3, 0.700000
4, 0.685714
5, 0.682540
6, 0.647186
7, 0.649184
8, 0.632789
9, 0.632991
10, 0.619758
11, 0.620085
12, 0.610405
13, 0.610567
14, 0.602815
15, 0.602940
16, 0.596625
17, 0.596712
18, 0.591422
19, 0.591489
20, 0.586978
21, 0.587030
22, 0.583123
23, 0.583164
24, 0.579738
25, 0.579771
26, 0.576735
27, 0.576762
28, 0.574047
29, 0.574070
30, 0.571623
31, 0.571642
32, 0.569422
33, 0.569439
34, 0.567412
35, 0.567426
36, 0.565567
37, 0.565579
38, 0.563866
39, 0.563876
40, 0.562290
41, 0.562299
42, 0.560825
43, 0.560834
44, 0.559459
45, 0.559467
46, 0.558182
47, 0.558188
48, 0.556983
49, 0.556989
50, 0.555855
51, 0.555860
52, 0.554791
53, 0.554796
54, 0.553787
55, 0.553791
56, 0.552835
57, 0.552839
58, 0.551932
59, 0.551936
60, 0.551074
61, 0.551078
62, 0.550257
63, 0.550260
64, 0.549478
65, 0.549481
66, 0.548734
67, 0.548737
68, 0.548023
69, 0.548026
70, 0.547342
71, 0.547345
72, 0.546689
73, 0.546692
74, 0.546063
75, 0.546065
76, 0.545461
77, 0.545463
78, 0.544882
79, 0.544884
80, 0.544324



==> csv/prob/shortening/b0_kaover2_raover4.csv <==
0, 1.000000
1, 1.000000
2, 1.000000
3, 1.000000
4, 0.714286
5, 0.722222
6, 0.727273
7, 0.730769
8, 0.682051
9, 0.682353
10, 0.682663
11, 0.682957
12, 0.652501
13, 0.652795
14, 0.653043
15, 0.653257
16, 0.634409
17, 0.634536
18, 0.634650
19, 0.634754
20, 0.621401
21, 0.621476
22, 0.621546
23, 0.621609
24, 0.611550
25, 0.611598
26, 0.611643
27, 0.611684
28, 0.603755
29, 0.603788
30, 0.603819
31, 0.603847
32, 0.597390
33, 0.597414
34, 0.597436
35, 0.597457
36, 0.592066
37, 0.592084
38, 0.592101
39, 0.592117
40, 0.587529
41, 0.587542
42, 0.587555
43, 0.587568
44, 0.583601
45, 0.583612
46, 0.583622
47, 0.583632
48, 0.580158
49, 0.580167
50, 0.580175
51, 0.580183
52, 0.577108
53, 0.577115
54, 0.577122
55, 0.577129
56, 0.574381
57, 0.574387
58, 0.574393
59, 0.574398
60, 0.571924
61, 0.571929
62, 0.571934
63, 0.571939
64, 0.569696
65, 0.569700
66, 0.569704
67, 0.569708
68, 0.567662
69, 0.567666
70, 0.567669
71, 0.567673
72, 0.565797
73, 0.565800
74, 0.565803
75, 0.565806
76, 0.564077
77, 0.564080
78, 0.564083
79, 0.564085
80, 0.562486


==> csv/prob/shortening/b100_kaover2_r1.csv <==
1, 0.500000
2, 0.666667
3, 0.700000
4, 0.714286
5, 0.722222
6, 0.727273
7, 0.730769
8, 0.733333
9, 0.735294
10, 0.736842
11, 0.738095
12, 0.739130
13, 0.740000
14, 0.740741
15, 0.741379
16, 0.741935
17, 0.742424
18, 0.742857
19, 0.743243
20, 0.743590
21, 0.743902
22, 0.744186
23, 0.744444
24, 0.744681
25, 0.744898
26, 0.745098
27, 0.745283
28, 0.745455
29, 0.745614
30, 0.745763
31, 0.745902
32, 0.746032
33, 0.746154
34, 0.746269
35, 0.746377
36, 0.746479
37, 0.746575
38, 0.746667
39, 0.746753
40, 0.746835
41, 0.746914
42, 0.746988
43, 0.747059
44, 0.747126
45, 0.747191
46, 0.747253
47, 0.747312
48, 0.747368
49, 0.747423
50, 0.747475
51, 0.747525
52, 0.747573
53, 0.747619
54, 0.747664
55, 0.747706
56, 0.747748
57, 0.747788
58, 0.747826
59, 0.747863
60, 0.747899
61, 0.747934
62, 0.747967
63, 0.748000
64, 0.748031
65, 0.748062
66, 0.748092
67, 0.748120
68, 0.748148
69, 0.748175
70, 0.748201
71, 0.748227
72, 0.748252
73, 0.748276
74, 0.748299
75, 0.748322
76, 0.748344
77, 0.748366
78, 0.748387
79, 0.748408
80, 0.748428


==> csv/prob/shortening/b100_kaover2_r2.csv <==
2, 0.833333
3, 0.700000
4, 0.685714
5, 0.682540
6, 0.681818
7, 0.681818
8, 0.682051
9, 0.682353
10, 0.682663
11, 0.682957
12, 0.683230
13, 0.683478
14, 0.683704
15, 0.683908
16, 0.684093
17, 0.684262
18, 0.684416
19, 0.684556
20, 0.684685
21, 0.684803
22, 0.684912
23, 0.685013
24, 0.685106
25, 0.685193
26, 0.685274
27, 0.685350
28, 0.685420
29, 0.685486
30, 0.685549
31, 0.685607
32, 0.685662
33, 0.685714
34, 0.685763
35, 0.685810
36, 0.685854
37, 0.685896
38, 0.685936
39, 0.685974
40, 0.686010
41, 0.686045
42, 0.686078
43, 0.686109
44, 0.686139
45, 0.686168
46, 0.686196
47, 0.686222
48, 0.686248
49, 0.686272
50, 0.686296
51, 0.686319
52, 0.686340
53, 0.686362
54, 0.686382
55, 0.686401
56, 0.686420
57, 0.686439
58, 0.686456
59, 0.686473
60, 0.686490
61, 0.686506
62, 0.686522
63, 0.686537
64, 0.686551
65, 0.686565
66, 0.686579
67, 0.686592
68, 0.686605
69, 0.686618
70, 0.686630
71, 0.686642
72, 0.686654
73, 0.686665
74, 0.686676
75, 0.686687
76, 0.686697
77, 0.686707
78, 0.686717
79, 0.686727
80, 0.686736



==> csv/prob/shortening/b100_kaover2_r20.csv <==
20, 0.623814
21, 0.563417
22, 0.562076
23, 0.562017
24, 0.562035
25, 0.562059
26, 0.562082
27, 0.562104
28, 0.562124
29, 0.562143
30, 0.562161
31, 0.562178
32, 0.562193
33, 0.562208
34, 0.562222
35, 0.562235
36, 0.562247
37, 0.562258
38, 0.562270
39, 0.562280
40, 0.562290
41, 0.562299
42, 0.562309
43, 0.562317
44, 0.562325
45, 0.562333
46, 0.562341
47, 0.562348
48, 0.562355
49, 0.562362
50, 0.562368
51, 0.562374
52, 0.562380
53, 0.562386
54, 0.562391
55, 0.562397
56, 0.562402
57, 0.562407
58, 0.562411
59, 0.562416
60, 0.562420
61, 0.562425
62, 0.562429
63, 0.562433
64, 0.562437
65, 0.562441
66, 0.562444
67, 0.562448
68, 0.562451
69, 0.562455
70, 0.562458
71, 0.562461
72, 0.562464
73, 0.562467
74, 0.562470
75, 0.562473
76, 0.562476
77, 0.562478
78, 0.562481
79, 0.562484
80, 0.562486


==> csv/prob/shortening/b100_kaover2_ra.csv <==
1, 0.747525
2, 0.686340
3, 0.655381
4, 0.636006
5, 0.622434
6, 0.612251
7, 0.604248
8, 0.597744
9, 0.592324
10, 0.587717
11, 0.583737
12, 0.580255
13, 0.577174
14, 0.574423
15, 0.571948
16, 0.569704
17, 0.567658
18, 0.565783
19, 0.564056
20, 0.562458
21, 0.560974
22, 0.559592
23, 0.558299
24, 0.557087
25, 0.555948
26, 0.554875
27, 0.553861
28, 0.552902
29, 0.551992
30, 0.551127
31, 0.550305
32, 0.549521
33, 0.548772
34, 0.548057
35, 0.547372
36, 0.546716
37, 0.546086
38, 0.545481
39, 0.544900
40, 0.544340
41, 0.543800
42, 0.543280
43, 0.542778
44, 0.542293
45, 0.541825
46, 0.541371
47, 0.540932
48, 0.540507
49, 0.540095
50, 0.539695
51, 0.539307
52, 0.538930
53, 0.538563
54, 0.538207
55, 0.537861
56, 0.537523
57, 0.537195
58, 0.536875
59, 0.536564
60, 0.536260
61, 0.535963
62, 0.535674
63, 0.535391
64, 0.535116
65, 0.534846
66, 0.534583
67, 0.534325
68, 0.534074
69, 0.533827
70, 0.533586
71, 0.533350
72, 0.533119
73, 0.532893
74, 0.532671
75, 0.532454
76, 0.532241
77, 0.532032
78, 0.531827
79, 0.531626
80, 0.531429


==> csv/prob/shortening/b100_kaover2_raover2.csv <==
2, 0.747573
3, 0.747619
4, 0.686382
5, 0.686401
6, 0.655427
7, 0.655441
8, 0.636055
9, 0.636066
10, 0.622485
11, 0.622494
12, 0.612303
13, 0.612310
14, 0.604301
15, 0.604307
16, 0.597798
17, 0.597804
18, 0.592378
19, 0.592383
20, 0.587771
21, 0.587775
22, 0.583791
23, 0.583795
24, 0.580309
25, 0.580312
26, 0.577228
27, 0.577231
28, 0.574477
29, 0.574480
30, 0.572001
31, 0.572003
32, 0.569757
33, 0.569759
34, 0.567710
35, 0.567713
36, 0.565834
37, 0.565837
38, 0.564106
39, 0.564109
40, 0.562508
41, 0.562510
42, 0.561024
43, 0.561026
44, 0.559640
45, 0.559642
46, 0.558347
47, 0.558349
48, 0.557135
49, 0.557136
50, 0.555995
51, 0.555997
52, 0.554921
53, 0.554923
54, 0.553907
55, 0.553908
56, 0.552947
57, 0.552948
58, 0.552036
59, 0.552037
60, 0.551171
61, 0.551172
62, 0.550348
63, 0.550349
64, 0.549563
65, 0.549564
66, 0.548814
67, 0.548815
68, 0.548098
69, 0.548099
70, 0.547413
71, 0.547414
72, 0.546756
73, 0.546757
74, 0.546126
75, 0.546126
76, 0.545520
77, 0.545521
78, 0.544938
79, 0.544939
80, 0.544378



==> csv/prob/shortening/b100_kaover2_raover4.csv <==
4, 0.747664
5, 0.747706
6, 0.747748
7, 0.747788
8, 0.686456
9, 0.686473
10, 0.686490
11, 0.686506
12, 0.655505
13, 0.655517
14, 0.655528
15, 0.655539
16, 0.636134
17, 0.636143
18, 0.636151
19, 0.636159
20, 0.622564
21, 0.622571
22, 0.622577
23, 0.622584
24, 0.612381
25, 0.612387
26, 0.612392
27, 0.612397
28, 0.604378
29, 0.604383
30, 0.604387
31, 0.604391
32, 0.597874
33, 0.597878
34, 0.597881
35, 0.597885
36, 0.592452
37, 0.592455
38, 0.592459
39, 0.592462
40, 0.587843
41, 0.587846
42, 0.587848
43, 0.587851
44, 0.583861
45, 0.583864
46, 0.583866
47, 0.583869
48, 0.580377
49, 0.580379
50, 0.580381
51, 0.580383
52, 0.577294
53, 0.577296
54, 0.577298
55, 0.577300
56, 0.574541
57, 0.574543
58, 0.574545
59, 0.574546
60, 0.572063
61, 0.572065
62, 0.572066
63, 0.572068
64, 0.569817
65, 0.569819
66, 0.569820
67, 0.569821
68, 0.567769
69, 0.567771
70, 0.567772
71, 0.567773
72, 0.565892
73, 0.565893
74, 0.565894
75, 0.565895
76, 0.564162
77, 0.564163
78, 0.564164
79, 0.564165
80, 0.562562


==> csv/prob/third/a50b500g10r50.csv <==
0, 0.0000000000
5, 0.0000000000
10, 0.0000000000
15, 0.0000000000
20, 0.0000000000
25, 0.0000000000
30, 0.0000000000
35, 0.0000000000
40, 0.0000000000
45, 0.0000000000
50, 0.0000000000
55, 0.0000000000
60, 0.0000000000
65, 0.0000000000
70, 0.0000000000
75, 0.0000000000
80, 0.0000000000
85, 0.0000000000
90, 0.0000000000
95, 0.0000000000
100, 0.0000000000
105, 0.0000000000
110, 0.0000000000
115, 0.0000000000
120, 0.0000000000
125, 0.0000000000
130, 0.0000000000
135, 0.0000000000
140, 0.0000000000
145, 0.0000000000
150, 0.0000000000
155, 0.0000000000
160, 0.0000000000
165, 0.0000000000
170, 0.0000000000
175, 0.0000000000
180, 0.0000000000
185, 0.0000000000
190, 0.0000000000
195, 0.0000000000
200, 0.0000000001
205, 0.0000000001
210, 0.0000000003
215, 0.0000000005
220, 0.0000000010
225, 0.0000000017
230, 0.0000000030
235, 0.0000000050
240, 0.0000000081
245, 0.0000000129
250, 0.0000000199
255, 0.0000000300
260, 0.0000000441
265, 0.0000000636
270, 0.0000000900
275, 0.0000001249
280, 0.0000001706
285, 0.0000002293
290, 0.0000003037
295, 0.0000003969
300, 0.0000005122
305, 0.0000006531
310, 0.0000008237
315, 0.0000010282
320, 0.0000012711
325, 0.0000015571
330, 0.0000018913
335, 0.0000022789
340, 0.0000027254
345, 0.0000032362
350, 0.0000038171
355, 0.0000044739
360, 0.0000052125
365, 0.0000060388
370, 0.0000069586
375, 0.0000079780
380, 0.0000091027
385, 0.0000103385
390, 0.0000116912
395, 0.0000131661
400, 0.0000147689
405, 0.0000165046
410, 0.0000183782
415, 0.0000203947
420, 0.0000225585
425, 0.0000248741
430, 0.0000273454
435, 0.0000299763
440, 0.0000327704
445, 0.0000357307
450, 0.0000388604
455, 0.0000421619
460, 0.0000456376
465, 0.0000492896
470, 0.0000531193
475, 0.0000571281
480, 0.0000613172
485, 0.0000656882
490, 0.0000702301
495, 0.0000725034
500, 0.0000603167
505, 0.0000154418
510, 0.0000040125
515, 0.0000003991
520, 0.0000000772
525, 0.0000000049
530, 0.0000000007
535, 0.0000000000
540, 0.0000000000
545, 0.0000000000
550, 0.0000000000



==> csv/prob/third/a50b500g20r50.csv <==
0, 0.0000000000
5, 0.0000000000
10, 0.0000000000
15, 0.0000000000
20, 0.0000000000
25, 0.0000000000
30, 0.0000000000
35, 0.0000000000
40, 0.0000000000
45, 0.0000000000
50, 0.0000000000
55, 0.0000000000
60, 0.0000000000
65, 0.0000000000
70, 0.0000000000
75, 0.0000000000
80, 0.0000000000
85, 0.0000000000
90, 0.0000000000
95, 0.0000000000
100, 0.0000000000
105, 0.0000000000
110, 0.0000000000
115, 0.0000000000
120, 0.0000000000
125, 0.0000000000
130, 0.0000000000
135, 0.0000000000
140, 0.0000000000
145, 0.0000000000
150, 0.0000000000
155, 0.0000000000
160, 0.0000000000
165, 0.0000000000
170, 0.0000000000
175, 0.0000000000
180, 0.0000000000
185, 0.0000000000
190, 0.0000000000
195, 0.0000000000
200, 0.0000000001
205, 0.0000000001
210, 0.0000000003
215, 0.0000000005
220, 0.0000000010
225, 0.0000000017
230, 0.0000000030
235, 0.0000000050
240, 0.0000000081
245, 0.0000000129
250, 0.0000000199
255, 0.0000000300
260, 0.0000000441
265, 0.0000000636
270, 0.0000000900
275, 0.0000001249
280, 0.0000001706
285, 0.0000002293
290, 0.0000003037
295, 0.0000003969
300, 0.0000005122
305, 0.0000006531
310, 0.0000008237
315, 0.0000010282
320, 0.0000012711
325, 0.0000015571
330, 0.0000018913
335, 0.0000022789
340, 0.0000027254
345, 0.0000032362
350, 0.0000038171
355, 0.0000044739
360, 0.0000052125
365, 0.0000060388
370, 0.0000069586
375, 0.0000079780
380, 0.0000091027
385, 0.0000103385
390, 0.0000116912
395, 0.0000131661
400, 0.0000147689
405, 0.0000165046
410, 0.0000183782
415, 0.0000203947
420, 0.0000225585
425, 0.0000248741
430, 0.0000273454
435, 0.0000299763
440, 0.0000327704
445, 0.0000357307
450, 0.0000388604
455, 0.0000421619
460, 0.0000456376
465, 0.0000492896
470, 0.0000531193
475, 0.0000571281
480, 0.0000613172
485, 0.0000656883
490, 0.0000702426
495, 0.0000749764
500, 0.0000798808
505, 0.0000849585
510, 0.0000902547
515, 0.0000958362
520, 0.0001016004
525, 0.0001070066
530, 0.0001114782
535, 0.0001166189
540, 0.0001289039
545, 0.0001530716
550, 0.0001529320



==> csv/prob/third/a50b500g5r50.csv <==
0, 0.0000000000
5, 0.0000000000
10, 0.0000000000
15, 0.0000000000
20, 0.0000000000
25, 0.0000000000
30, 0.0000000000
35, 0.0000000000
40, 0.0000000000
45, 0.0000000000
50, 0.0000000000
55, 0.0000000000
60, 0.0000000000
65, 0.0000000000
70, 0.0000000000
75, 0.0000000000
80, 0.0000000000
85, 0.0000000000
90, 0.0000000000
95, 0.0000000000
100, 0.0000000000
105, 0.0000000000
110, 0.0000000000
115, 0.0000000000
120, 0.0000000000
125, 0.0000000000
130, 0.0000000000
135, 0.0000000000
140, 0.0000000000
145, 0.0000000000
150, 0.0000000000
155, 0.0000000000
160, 0.0000000000
165, 0.0000000000
170, 0.0000000000
175, 0.0000000000
180, 0.0000000000
185, 0.0000000000
190, 0.0000000000
195, 0.0000000000
200, 0.0000000001
205, 0.0000000001
210, 0.0000000003
215, 0.0000000005
220, 0.0000000010
225, 0.0000000017
230, 0.0000000030
235, 0.0000000048
240, 0.0000000066
245, 0.0000000049
250, 0.0000000028
255, 0.0000000004
260, 0.0000000001
265, 0.0000000000
270, 0.0000000000



==> csv/prob/third/a50b50g20r50.csv <==
0, 0.0000000000
4, 0.0000000000
8, 0.0000000000
12, 0.0000000000
16, 0.0000000000
20, 0.0000000000
24, 0.0000000000
28, 0.0000000000
32, 0.0000000000
36, 0.0000000000
40, 0.0000000000
44, 0.0000000000
48, 0.0000000000
52, 0.0000000672
56, 0.0000004076
60, 0.0000013899
64, 0.0000035191
68, 0.0000073771
72, 0.0000135563
76, 0.0000225989
80, 0.0000349519
84, 0.0000509383
88, 0.0000707444
92, 0.0000944188
96, 0.0001218803
100, 0.0001529320



==> csv/prob/third/g10ra.csv <==
50, 0.000194
60, 0.000190
70, 0.000187
80, 0.000184
90, 0.000182
100, 0.000180
110, 0.000179
120, 0.000177
130, 0.000176
140, 0.000174
150, 0.000173
160, 0.000172
170, 0.000172
180, 0.000171
190, 0.000170
200, 0.000169
210, 0.000169
220, 0.000168
230, 0.000168
240, 0.000167
250, 0.000167
260, 0.000166
270, 0.000166
280, 0.000165
290, 0.000165
300, 0.000165
310, 0.000164
320, 0.000164
330, 0.000164
340, 0.000163
350, 0.000163
360, 0.000163
370, 0.000163
380, 0.000163
390, 0.000163
400, 0.000163
410, 0.000163
420, 0.000163
430, 0.000163
440, 0.000163
450, 0.000163
460, 0.000124
470, 0.000107
480, 0.000095
490, 0.000084
500, 0.000074
510, 0.000065
520, 0.000057
530, 0.000050
540, 0.000044
550, 0.000039
560, 0.000034
570, 0.000030
580, 0.000026
590, 0.000023
600, 0.000020
610, 0.000017
620, 0.000015
630, 0.000013
640, 0.000012
650, 0.000010
660, 0.000009
670, 0.000008
680, 0.000007
690, 0.000006
700, 0.000005
710, 0.000004
720, 0.000004
730, 0.000003
740, 0.000003
750, 0.000002
760, 0.000002
770, 0.000002
780, 0.000001
790, 0.000001
800, 0.000001
810, 0.000001
820, 0.000001
830, 0.000001
840, 0.000001
850, 0.000000
860, 0.000000
870, 0.000000
880, 0.000000
890, 0.000000
900, 0.000000
910, 0.000000
920, 0.000000
930, 0.000000
940, 0.000000
950, 0.000000
960, 0.000000
970, 0.000000
980, 0.000000
990, 0.000000
1000, 0.000000



==> csv/prob/third/g15ra.csv <==
50, 0.000194
60, 0.000190
70, 0.000187
80, 0.000184
90, 0.000182
100, 0.000180
110, 0.000179
120, 0.000177
130, 0.000176
140, 0.000174
150, 0.000173
160, 0.000172
170, 0.000172
180, 0.000171
190, 0.000170
200, 0.000169
210, 0.000169
220, 0.000168
230, 0.000168
240, 0.000167
250, 0.000167
260, 0.000166
270, 0.000166
280, 0.000165
290, 0.000165
300, 0.000165
310, 0.000164
320, 0.000164
330, 0.000164
340, 0.000163
350, 0.000163
360, 0.000163
370, 0.000163
380, 0.000163
390, 0.000163
400, 0.000163
410, 0.000163
420, 0.000163
430, 0.000163
440, 0.000163
450, 0.000163
460, 0.000163
470, 0.000163
480, 0.000163
490, 0.000163
500, 0.000163
510, 0.000162
520, 0.000162
530, 0.000162
540, 0.000162
550, 0.000162
560, 0.000162
570, 0.000162
580, 0.000162
590, 0.000162
600, 0.000162
610, 0.000162
620, 0.000162
630, 0.000162
640, 0.000162
650, 0.000162
660, 0.000162
670, 0.000162
680, 0.000162
690, 0.000162
700, 0.000162
710, 0.000141
720, 0.000115
730, 0.000108
740, 0.000100
750, 0.000093
760, 0.000085
770, 0.000079
780, 0.000073
790, 0.000067
800, 0.000062
810, 0.000057
820, 0.000052
830, 0.000048
840, 0.000044
850, 0.000041
860, 0.000037
870, 0.000034
880, 0.000031
890, 0.000029
900, 0.000026
910, 0.000024
920, 0.000022
930, 0.000020
940, 0.000019
950, 0.000017
960, 0.000016
970, 0.000014
980, 0.000013
990, 0.000012
1000, 0.000011



==> csv/prob/third/g20ra.csv <==
50, 0.000194
60, 0.000190
70, 0.000187
80, 0.000184
90, 0.000182
100, 0.000180
110, 0.000179
120, 0.000177
130, 0.000176
140, 0.000174
150, 0.000173
160, 0.000172
170, 0.000172
180, 0.000171
190, 0.000170
200, 0.000169
210, 0.000169
220, 0.000168
230, 0.000168
240, 0.000167
250, 0.000167
260, 0.000166
270, 0.000166
280, 0.000165
290, 0.000165
300, 0.000165
310, 0.000164
320, 0.000164
330, 0.000164
340, 0.000163
350, 0.000163
360, 0.000163
370, 0.000163
380, 0.000163
390, 0.000163
400, 0.000163
410, 0.000163
420, 0.000163
430, 0.000163
440, 0.000163
450, 0.000163
460, 0.000163
470, 0.000163
480, 0.000163
490, 0.000163
500, 0.000163
510, 0.000162
520, 0.000162
530, 0.000162
540, 0.000162
550, 0.000162
560, 0.000162
570, 0.000162
580, 0.000162
590, 0.000162
600, 0.000162
610, 0.000162
620, 0.000162
630, 0.000162
640, 0.000162
650, 0.000162
660, 0.000162
670, 0.000162
680, 0.000162
690, 0.000162
700, 0.000162
710, 0.000162
720, 0.000161
730, 0.000161
740, 0.000161
750, 0.000161
760, 0.000161
770, 0.000161
780, 0.000161
790, 0.000161
800, 0.000161
810, 0.000161
820, 0.000161
830, 0.000161
840, 0.000161
850, 0.000161
860, 0.000161
870, 0.000161
880, 0.000161
890, 0.000161
900, 0.000161
910, 0.000161
920, 0.000161
930, 0.000161
940, 0.000161
950, 0.000161
960, 0.000150
970, 0.000125
980, 0.000114
990, 0.000108
1000, 0.000103



==> csv/prob/third/g2r4.csv <==
0, 0.283382
5, 0.243263
10, 0.203931
15, 0.170170
20, 0.142248
25, 0.119317
30, 0.100398
35, 0.084637
40, 0.071353
45, 0.060681
50, 0.051514
55, 0.044068
60, 0.037606
65, 0.032441
70, 0.027941
75, 0.024151
80, 0.021024
85, 0.018293
90, 0.015926
95, 0.014015
100, 0.012337
105, 0.010864
110, 0.009570
115, 0.008506
120, 0.007581
125, 0.006761
130, 0.006035
135, 0.005391
140, 0.004823
145, 0.004354
150, 0.003935
155, 0.003559
160, 0.003222
165, 0.002920
170, 0.002648
175, 0.002404
180, 0.002185
185, 0.002000
190, 0.001834
195, 0.001684
200, 0.001547



==> csv/prob/third/g2r8.csv <==
0, 0.307008
5, 0.242873
10, 0.188465
15, 0.145742
20, 0.112625
25, 0.087052
30, 0.067278
35, 0.052058
40, 0.040509
45, 0.031437
50, 0.024604
55, 0.019194
60, 0.015135
65, 0.011901
70, 0.009428
75, 0.007501
80, 0.005963
85, 0.004776
90, 0.003849
95, 0.003103
100, 0.002503
105, 0.002039
110, 0.001669
115, 0.001368
120, 0.001123
125, 0.000922
130, 0.000765
135, 0.000638
140, 0.000533
145, 0.000445
150, 0.000373
155, 0.000313
160, 0.000263
165, 0.000223
170, 0.000190
175, 0.000162
180, 0.000139
185, 0.000119
190, 0.000102
195, 0.000087
200, 0.000075


==> csv/prob/third/g3r4.csv <==
0, 0.331277
5, 0.331645
10, 0.331439
15, 0.331168
20, 0.331328
25, 0.331019
30, 0.331046
35, 0.330924
40, 0.329652
45, 0.323966
50, 0.311368
55, 0.292432
60, 0.270413
65, 0.248608
70, 0.227487
75, 0.207764
80, 0.190028
85, 0.173352
90, 0.158791
95, 0.144974
100, 0.132976
105, 0.121688
110, 0.111572
115, 0.102415
120, 0.093840
125, 0.086295
130, 0.079392
135, 0.072954
140, 0.067122
145, 0.061959
150, 0.057155
155, 0.052689
160, 0.048613
165, 0.045037
170, 0.041713
175, 0.038626
180, 0.035758
185, 0.033119
190, 0.030818
195, 0.028678
200, 0.026689


==> csv/prob/third/g3r8.csv <==
0, 0.378726
5, 0.378596
10, 0.377859
15, 0.378426
20, 0.377053
25, 0.378127
30, 0.377248
35, 0.377496
40, 0.375093
45, 0.363363
50, 0.335841
55, 0.300065
60, 0.263820
65, 0.231533
70, 0.202961
75, 0.177413
80, 0.155524
85, 0.135975
90, 0.119111
95, 0.104092
100, 0.091285
105, 0.079764
110, 0.069990
115, 0.061363
120, 0.053661
125, 0.047197
130, 0.041470
135, 0.036376
140, 0.031971
145, 0.028197
150, 0.024844
155, 0.021869
160, 0.019260
165, 0.017057
170, 0.015100
175, 0.013363
180, 0.011822
185, 0.010457
190, 0.009302
195, 0.008282
200, 0.007375



==> csv/prob/third/g5ra.csv <==
50, 0.000194
60, 0.000190
70, 0.000187
80, 0.000184
90, 0.000182
100, 0.000180
110, 0.000179
120, 0.000177
130, 0.000176
140, 0.000174
150, 0.000173
160, 0.000172
170, 0.000172
180, 0.000171
190, 0.000170
200, 0.000169
210, 0.000105
220, 0.000079
230, 0.000060
240, 0.000046
250, 0.000035
260, 0.000026
270, 0.000020
280, 0.000015
290, 0.000011
300, 0.000008
310, 0.000006
320, 0.000004
330, 0.000003
340, 0.000002
350, 0.000002
360, 0.000001
370, 0.000001
380, 0.000001
390, 0.000000
400, 0.000000
410, 0.000000
420, 0.000000
430, 0.000000
440, 0.000000
450, 0.000000
460, 0.000000
470, 0.000000
480, 0.000000
490, 0.000000
500, 0.000000
510, 0.000000
520, 0.000000
530, 0.000000
540, 0.000000
550, 0.000000
560, 0.000000
570, 0.000000
580, 0.000000
590, 0.000000
600, 0.000000
610, 0.000000
620, 0.000000
630, 0.000000
640, 0.000000
650, 0.000000
660, 0.000000
670, 0.000000
680, 0.000000
690, 0.000000
700, 0.000000
710, 0.000000
720, 0.000000
730, 0.000000
740, 0.000000
750, 0.000000
760, 0.000000
770, 0.000000
780, 0.000000
790, 0.000000
800, 0.000000
810, 0.000000
820, 0.000000
830, 0.000000
840, 0.000000
850, 0.000000
860, 0.000000
870, 0.000000
880, 0.000000
890, 0.000000
900, 0.000000
910, 0.000000
920, 0.000000
930, 0.000000
940, 0.000000
950, 0.000000
960, 0.000000
970, 0.000000
980, 0.000000
990, 0.000000
1000, 0.000000



==> csv/prob/third/not_used/a50b10g4r4.csv <==
0, 0.000000
5, 0.000002
10, 0.000402
15, 0.003625
20, 0.013779
25, 0.033645
30, 0.061779
35, 0.091697
40, 0.113885
45, 0.120112
50, 0.108354
55, 0.085331
60, 0.062500



==> csv/prob/third/not_used/a50b10g4r8.csv <==
0, 0.000000
5, 0.000000
10, 0.000000
15, 0.000093
20, 0.001399
25, 0.006945
30, 0.017845
35, 0.029321
40, 0.037366
45, 0.046863
50, 0.058962
55, 0.055050
60, 0.035156



==> csv/prob/third/not_used/a50b10g8r4.csv <==
0, 0.000000
5, 0.000002
10, 0.000402
15, 0.003625
20, 0.013779
25, 0.033645
30, 0.061779
35, 0.091697
40, 0.113885
45, 0.120112
50, 0.108354
55, 0.085331
60, 0.062500



==> csv/prob/third/not_used/a50b10g8r8.csv <==
0, 0.000000
5, 0.000000
10, 0.000000
15, 0.000093
20, 0.001399
25, 0.006945
30, 0.017845
35, 0.029321
40, 0.037366
45, 0.046863
50, 0.058962
55, 0.055050
60, 0.035156


==> csv/prob/third/not_used/a50b500g4r4.csv <==
0, 0.000000
5, 0.000000
10, 0.000000
15, 0.000000
20, 0.000000
25, 0.000001
30, 0.000003
35, 0.000008
40, 0.000015
45, 0.000027
50, 0.000046
55, 0.000074
60, 0.000113
65, 0.000166
70, 0.000237
75, 0.000328
80, 0.000445
85, 0.000590
90, 0.000769
95, 0.000985
100, 0.001244
105, 0.001551
110, 0.001909
115, 0.002324
120, 0.002802
125, 0.003346
130, 0.003962
135, 0.004645
140, 0.005359
145, 0.005720
150, 0.005612
155, 0.003874
160, 0.002520
165, 0.000844
170, 0.000333
175, 0.000051
180, 0.000012
185, 0.000001
190, 0.000000
195, 0.000000
200, 0.000000


==> csv/prob/third/not_used/a50b500g4r8.csv <==
0, 0.000000
5, 0.000000
10, 0.000000
15, 0.000000
20, 0.000000
25, 0.000000
30, 0.000000
35, 0.000000
40, 0.000000
45, 0.000000
50, 0.000000
55, 0.000000
60, 0.000000
65, 0.000001
70, 0.000002
75, 0.000003
80, 0.000005
85, 0.000008
90, 0.000013
95, 0.000021
100, 0.000032
105, 0.000046
110, 0.000067
115, 0.000094
120, 0.000130
125, 0.000176
130, 0.000235
135, 0.000309
140, 0.000400
145, 0.000497
150, 0.000582
155, 0.000531
160, 0.000435
165, 0.000199
170, 0.000097
175, 0.000020
180, 0.000006
185, 0.000001
190, 0.000000
195, 0.000000
200, 0.000000



==> csv/prob/third/not_used/a50b500g8r4.csv <==
0, 0.000000
5, 0.000000
10, 0.000000
15, 0.000000
20, 0.000000
25, 0.000001
30, 0.000003
35, 0.000008
40, 0.000015
45, 0.000027
50, 0.000046
55, 0.000074
60, 0.000113
65, 0.000166
70, 0.000237
75, 0.000328
80, 0.000445
85, 0.000590
90, 0.000769
95, 0.000985
100, 0.001244
105, 0.001551
110, 0.001909
115, 0.002324
120, 0.002802
125, 0.003346
130, 0.003962
135, 0.004655
140, 0.005428
145, 0.006287
150, 0.007234
155, 0.008275
160, 0.009411
165, 0.010646
170, 0.011983
175, 0.013424
180, 0.014969
185, 0.016621
190, 0.018380
195, 0.020245
200, 0.022217
205, 0.024293
210, 0.026473
215, 0.028753
220, 0.031130
225, 0.033601
230, 0.036162
235, 0.038807
240, 0.041531
245, 0.044327
250, 0.047190
255, 0.050111
260, 0.053083
265, 0.056097
270, 0.059145
275, 0.062217
280, 0.065304
285, 0.068395
290, 0.071480
295, 0.074549
300, 0.077590
305, 0.080593
310, 0.083545
315, 0.086434
320, 0.089235
325, 0.091798
330, 0.093963
335, 0.094147
340, 0.092653
345, 0.083534
350, 0.073567
355, 0.053013
360, 0.038880
365, 0.020479
370, 0.011997
375, 0.004405
380, 0.002021
385, 0.000503
390, 0.000178
395, 0.000029
400, 0.000008
405, 0.000001
410, 0.000000
415, 0.000000
420, 0.000000



==> csv/prob/third/not_used/a50b500g8r8.csv <==
0, 0.000000
5, 0.000000
10, 0.000000
15, 0.000000
20, 0.000000
25, 0.000000
30, 0.000000
35, 0.000000
40, 0.000000
45, 0.000000
50, 0.000000
55, 0.000000
60, 0.000000
65, 0.000001
70, 0.000002
75, 0.000003
80, 0.000005
85, 0.000008
90, 0.000013
95, 0.000021
100, 0.000032
105, 0.000046
110, 0.000067
115, 0.000094
120, 0.000130
125, 0.000176
130, 0.000235
135, 0.000309
140, 0.000401
145, 0.000513
150, 0.000650
155, 0.000813
160, 0.001006
165, 0.001232
170, 0.001496
175, 0.001799
180, 0.002145
185, 0.002537
190, 0.002978
195, 0.003469
200, 0.004013
205, 0.004610
210, 0.005263
215, 0.005970
220, 0.006732
225, 0.007547
230, 0.008415
235, 0.009332
240, 0.010297
245, 0.011305
250, 0.012352
255, 0.013434
260, 0.014546
265, 0.015683
270, 0.016840
275, 0.018010
280, 0.019189
285, 0.020370
290, 0.021550
295, 0.022722
300, 0.023883
305, 0.025029
310, 0.026157
315, 0.027264
320, 0.028349
325, 0.029401
330, 0.030400
335, 0.031139
340, 0.031543
345, 0.030301
350, 0.028362
355, 0.022726
360, 0.018083
365, 0.010771
370, 0.006867
375, 0.002839
380, 0.001408
385, 0.000389
390, 0.000147
395, 0.000026
400, 0.000007
405, 0.000001
410, 0.000000
415, 0.000000
420, 0.000000



==> csv/prob/third/rate.csv <==
0,3268
5,3241
10,3215
15,3190
20,3165
25,3140
30,3115
35,3091
40,3067
45,3044
50,3021
55,2999
60,2976
65,2954
70,2933
75,2911
80,2890
85,2869
90,2849
95,2829
100,2809
105,2789
110,2770
115,2751
120,2732
125,2714
130,2695
135,2677
140,2660
145,2642
150,2625
155,2608
160,2591
165,2574
170,2558
175,2541
180,2525
185,2509
190,2494
195,2478
200,2463



==> csv/prob/validate/a15b158g5r15.csv <==
0.000000, 0.0000000000
0.005780, 0.0000000000
0.011561, 0.0000000000
0.017341, 0.0000000000
0.023121, 0.0000000000
0.028902, 0.0000000000
0.034682, 0.0000000000
0.040462, 0.0000000000
0.046243, 0.0000000000
0.052023, 0.0000000000
0.057803, 0.0000000000
0.063584, 0.0000000000
0.069364, 0.0000000000
0.075145, 0.0000000000
0.080925, 0.0000000000
0.086705, 0.0000000000
0.092486, 0.0000000000
0.098266, 0.0000000000
0.104046, 0.0000000000
0.109827, 0.0000000000
0.115607, 0.0000000000
0.121387, 0.0000000000
0.127168, 0.0000000000
0.132948, 0.0000000000
0.138728, 0.0000000000
0.144509, 0.0000000001
0.150289, 0.0000000001
0.156069, 0.0000000003
0.161850, 0.0000000006
0.167630, 0.0000000012
0.173410, 0.0000000024
0.179191, 0.0000000044
0.184971, 0.0000000080
0.190751, 0.0000000141
0.196532, 0.0000000241
0.202312, 0.0000000402
0.208092, 0.0000000654
0.213873, 0.0000001040
0.219653, 0.0000001621
0.225434, 0.0000002479
0.231214, 0.0000003724
0.236994, 0.0000005500
0.242775, 0.0000007994
0.248555, 0.0000011448
0.254335, 0.0000016164
0.260116, 0.0000022520
0.265896, 0.0000030978
0.271676, 0.0000042103
0.277457, 0.0000056571
0.283237, 0.0000075183
0.289017, 0.0000098881
0.294798, 0.0000128756
0.300578, 0.0000166064
0.306358, 0.0000212229
0.312139, 0.0000268856
0.317919, 0.0000337730
0.323699, 0.0000420818
0.329480, 0.0000520268
0.335260, 0.0000638398
0.341040, 0.0000777689
0.346821, 0.0000940762
0.352601, 0.0001130363
0.358382, 0.0001349335
0.364162, 0.0001600579
0.369942, 0.0001887056
0.375723, 0.0002210997
0.381503, 0.0002576601
0.387283, 0.0002971394
0.393064, 0.0003425400
0.398844, 0.0003797497
0.404624, 0.0004334833
0.410405, 0.0004332284
0.416185, 0.0004904215
0.421965, 0.0004026986
0.427746, 0.0004529930
0.433526, 0.0002813392
0.439306, 0.0003152269
0.445087, 0.0001404695
0.450867, 0.0001571810
0.456647, 0.0000490013
0.462428, 0.0000549280
0.468208, 0.0000119120
0.473988, 0.0000134276
0.479769, 0.0000020345
0.485549, 0.0000023167
0.491329, 0.0000002435
0.497110, 0.0000002813
0.502890, 0.0000000191
0.508671, 0.0000000225
0.514451, 0.0000000008
0.520231, 0.0000000009
0.526012, 0.0000000000
0.531792, 0.0000000000
0.537572, 0.0000000000
0.543353, 0.0000000000
0.549133, 0.0000000000
0.554913, 0.0000000000
0.560694, 0.0000000000
0.566474, 0.0000000000
0.572254, 0.0000000000
0.578035, 0.0000000000
0.583815, 0.0000000000
0.589595, 0.0000000000
0.595376, 0.0000000000
0.601156, 0.0000000000
0.606936, 0.0000000000
0.612717, 0.0000000000
0.618497, 0.0000000000
0.624277, 0.0000000000
0.630058, 0.0000000000
0.635838, 0.0000000000
0.641618, 0.0000000000
0.647399, 0.0000000000
0.653179, 0.0000000000
0.658960, 0.0000000000
0.664740, 0.0000000000
0.670520, 0.0000000000
0.676301, 0.0000000000
0.682081, 0.0000000000
0.687861, 0.0000000000
0.693642, 0.0000000000
0.699422, 0.0000000000
0.705202, 0.0000000000
0.710983, 0.0000000000
0.716763, 0.0000000000
0.722543, 0.0000000000
0.728324, 0.0000000000
0.734104, 0.0000000000
0.739884, 0.0000000000
0.745665, 0.0000000000
0.751445, 0.0000000000
0.757225, 0.0000000000
0.763006, 0.0000000000
0.768786, 0.0000000000
0.774566, 0.0000000000
0.780347, 0.0000000000
0.786127, 0.0000000000
0.791908, 0.0000000000
0.797688, 0.0000000000
0.803468, 0.0000000000
0.809249, 0.0000000000
0.815029, 0.0000000000
0.820809, 0.0000000000
0.826590, 0.0000000000
0.832370, 0.0000000000
0.838150, 0.0000000000
0.843931, 0.0000000000
0.849711, 0.0000000000
0.855491, 0.0000000000
0.861272, 0.0000000000
0.867052, 0.0000000000
0.872832, 0.0000000000
0.878613, 0.0000000000
0.884393, 0.0000000000
0.890173, 0.0000000000
0.895954, 0.0000000000
0.901734, 0.0000000000
0.907514, 0.0000000000
0.913295, 0.0000000000
0.919075, 0.0000000000
0.924855, 0.0000000000
0.930636, 0.0000000000
0.936416, 0.0000000000
0.942197, 0.0000000000
0.947977, 0.0000000000
0.953757, 0.0000000000
0.959538, 0.0000000000
0.965318, 0.0000000000
0.971098, 0.0000000000
0.976879, 0.0000000000
0.982659, 0.0000000000
0.988439, 0.0000000000
0.994220, 0.0000000000
1.000000, 0.0000000000


==> csv/prob/validate/a20b204g5r20.csv <==
0.000000, 0.0000000000
0.022727, 0.0000000000
0.045455, 0.0000000000
0.068182, 0.0000000000
0.090909, 0.0000000000
0.113636, 0.0000000000
0.136364, 0.0000000000
0.159091, 0.0000000000
0.181818, 0.0000000000
0.204545, 0.0000000005
0.227273, 0.0000000048
0.250000, 0.0000000339
0.272727, 0.0000001785
0.295455, 0.0000007415
0.318182, 0.0000025263
0.340909, 0.0000072759
0.363636, 0.0000181322
0.386364, 0.0000398479
0.409091, 0.0000783578
0.431818, 0.0001174338
0.454545, 0.0000936314
0.477273, 0.0000080234
0.500000, 0.0000004962
0.522727, 0.0000000009
0.545455, 0.0000000000
0.568182, 0.0000000000
0.590909, 0.0000000000
0.613636, 0.0000000000
0.636364, 0.0000000000
0.659091, 0.0000000000
0.681818, 0.0000000000
0.704545, 0.0000000000
0.727273, 0.0000000000
0.750000, 0.0000000000
0.772727, 0.0000000000
0.795455, 0.0000000000
0.818182, 0.0000000000
0.840909, 0.0000000000
0.863636, 0.0000000000
0.886364, 0.0000000000
0.909091, 0.0000000000
0.931818, 0.0000000000
0.954545, 0.0000000000
0.977273, 0.0000000000
1.000000, 0.0000000000



==> csv/prob/validate/a50b150r1.csv <==
0,0.000000
20,0.004774
40,0.019598
60,0.044472
80,0.079397
100,0.124372
120,0.179397
140,0.244472
160,0.319598
180,0.404774
200,0.500000


==> csv/prob/validate/a50b150r2.csv <==
0,0.000000
20,0.001208
40,0.009518
60,0.029659
80,0.063270
100,0.108898
120,0.161998
140,0.214933
160,0.256975
180,0.274301
200,0.250000


==> csv/prob/validate/a50b150r8.csv <==
0,0.000000
2,0.000000
4,0.000000
6,0.000000
8,0.000000
10,0.000000
12,0.000000
14,0.000000
16,0.000000
18,0.000000
20,0.000000
22,0.000000
24,0.000000
26,0.000001
28,0.000002
30,0.000004
32,0.000007
34,0.000012
36,0.000019
38,0.000031
40,0.000047
42,0.000071
44,0.000104
46,0.000149
48,0.000208
50,0.000286
52,0.000385
54,0.000510
56,0.000665
58,0.000855
60,0.001084
62,0.001358
64,0.001680
66,0.002057
68,0.002490
70,0.002986
72,0.003546
74,0.004174
76,0.004871
78,0.005638
80,0.006475
82,0.007381
84,0.008354
86,0.009391
88,0.010488
90,0.011639
92,0.012838
94,0.014078
96,0.015353
98,0.016653
100,0.017971
102,0.019299
104,0.020627
106,0.021950
108,0.023259
110,0.024548
112,0.025812
114,0.027047
116,0.028250
118,0.029421
120,0.030560
122,0.031668
124,0.032750
126,0.033810
128,0.034854
130,0.035890
132,0.036925
134,0.037968
136,0.039027
138,0.040109
140,0.041221
142,0.042369
144,0.043555
146,0.044780
148,0.046041
150,0.047334
152,0.048648
154,0.049970
156,0.051283
158,0.052565
160,0.053791
162,0.054931
164,0.055956
166,0.056830
168,0.057521
170,0.057994
172,0.058217
174,0.058162
176,0.057806
178,0.057134
180,0.056139
182,0.054827
184,0.053213
186,0.051329
188,0.049216
190,0.046930
192,0.044535
194,0.042101
196,0.039695
198,0.037371
200,0.035156



==> csv/prob/validate/a50b500g3r50.csv <==
0, 0.0000000000
5, 0.0000000000
10, 0.0000000000
15, 0.0000000000
20, 0.0000000000
25, 0.0000000000
30, 0.0000000000
35, 0.0000000000
40, 0.0000000000
45, 0.0000000000
50, 0.0000000000
55, 0.0000000000
60, 0.0000000000
65, 0.0000000000
70, 0.0000000000
75, 0.0000000000
80, 0.0000000000
85, 0.0000000000
90, 0.0000000000
95, 0.0000000000
100, 0.0000000000
105, 0.0000000000
110, 0.0000000000
115, 0.0000000000
120, 0.0000000000
125, 0.0000000000
130, 0.0000000000
135, 0.0000000000
140, 0.0000000000
145, 0.0000000000
150, 0.0000000000
155, 0.0000000000
160, 0.0000000000
165, 0.0000000000
170, 0.0000000000
175, 0.0000000000
180, 0.0000000000
185, 0.0000000000
190, 0.0000000000
195, 0.0000000000
200, 0.0000000000
205, 0.0000000000
210, 0.0000000000
215, 0.0000000000
220, 0.0000000000
225, 0.0000000000
230, 0.0000000000
235, 0.0000000000
240, 0.0000000000
245, 0.0000000000
250, 0.0000000000
255, 0.0000000000
260, 0.0000000000
265, 0.0000000000
270, 0.0000000000
275, 0.0000000000
280, 0.0000000000
285, 0.0000000000
290, 0.0000000000
295, 0.0000000000
300, 0.0000000000
305, 0.0000000000
310, 0.0000000000
315, 0.0000000000
320, 0.0000000000
325, 0.0000000000
330, 0.0000000000
335, 0.0000000000
340, 0.0000000000
345, 0.0000000000
350, 0.0000000000
355, 0.0000000000
360, 0.0000000000
365, 0.0000000000
370, 0.0000000000
375, 0.0000000000
380, 0.0000000000
385, 0.0000000000
390, 0.0000000000
395, 0.0000000000
400, 0.0000000000
405, 0.0000000000
410, 0.0000000000
415, 0.0000000000
420, 0.0000000000
425, 0.0000000000
430, 0.0000000000
435, 0.0000000000
440, 0.0000000000
445, 0.0000000000
450, 0.0000000000
455, 0.0000000000
460, 0.0000000000
465, 0.0000000000
470, 0.0000000000
475, 0.0000000000
480, 0.0000000000
485, 0.0000000000
490, 0.0000000000
495, 0.0000000000
500, 0.0000000000
505, 0.0000000000
510, 0.0000000000
515, 0.0000000000
520, 0.0000000000
525, 0.0000000000
530, 0.0000000000
535, 0.0000000000
540, 0.0000000000
545, 0.0000000000
550, 0.0000000000



==> csv/prob/validate/a50b500g5r50.csv <==
0, 0.0000000000
5, 0.0000000000
10, 0.0000000000
15, 0.0000000000
20, 0.0000000000
25, 0.0000000000
30, 0.0000000000
35, 0.0000000000
40, 0.0000000000
45, 0.0000000000
50, 0.0000000000
55, 0.0000000000
60, 0.0000000000
65, 0.0000000000
70, 0.0000000000
75, 0.0000000000
80, 0.0000000000
85, 0.0000000000
90, 0.0000000000
95, 0.0000000000
100, 0.0000000000
105, 0.0000000000
110, 0.0000000000
115, 0.0000000000
120, 0.0000000000
125, 0.0000000000
130, 0.0000000000
135, 0.0000000000
140, 0.0000000000
145, 0.0000000000
150, 0.0000000000
155, 0.0000000000
160, 0.0000000000
165, 0.0000000000
170, 0.0000000000
175, 0.0000000000
180, 0.0000000000
185, 0.0000000000
190, 0.0000000000
195, 0.0000000000
200, 0.0000000001
205, 0.0000000001
210, 0.0000000003
215, 0.0000000005
220, 0.0000000010
225, 0.0000000017
230, 0.0000000030
235, 0.0000000048
240, 0.0000000066
245, 0.0000000049
250, 0.0000000028
255, 0.0000000004
260, 0.0000000001
265, 0.0000000000
270, 0.0000000000
275, 0.0000000000
280, 0.0000000000
285, 0.0000000000
290, 0.0000000000
295, 0.0000000000
300, 0.0000000000
305, 0.0000000000
310, 0.0000000000
315, 0.0000000000
320, 0.0000000000
325, 0.0000000000
330, 0.0000000000
335, 0.0000000000
340, 0.0000000000
345, 0.0000000000
350, 0.0000000000
355, 0.0000000000
360, 0.0000000000
365, 0.0000000000
370, 0.0000000000
375, 0.0000000000
380, 0.0000000000
385, 0.0000000000
390, 0.0000000000
395, 0.0000000000
400, 0.0000000000
405, 0.0000000000
410, 0.0000000000
415, 0.0000000000
420, 0.0000000000
425, 0.0000000000
430, 0.0000000000
435, 0.0000000000
440, 0.0000000000
445, 0.0000000000
450, 0.0000000000
455, 0.0000000000
460, 0.0000000000
465, 0.0000000000
470, 0.0000000000
475, 0.0000000000
480, 0.0000000000
485, 0.0000000000
490, 0.0000000000
495, 0.0000000000
500, 0.0000000000
505, 0.0000000000
510, 0.0000000000
515, 0.0000000000
520, 0.0000000000
525, 0.0000000000
530, 0.0000000000
535, 0.0000000000
540, 0.0000000000
545, 0.0000000000
550, 0.0000000000



==> csv/prob/validate/a50b50r1.csv <==
0,0.000000
10,0.004545
20,0.019192
30,0.043939
40,0.078788
50,0.123737
60,0.178788
70,0.243939
80,0.319192
90,0.404545
100,0.500000


==> csv/prob/validate/a50b50r2.csv <==
0,0.000000
10,0.001046
20,0.009031
30,0.028926
40,0.062518
50,0.108404
60,0.161992
70,0.215506
80,0.257979
90,0.275258
100,0.250000


==> csv/prob/validate/a50b50r8.csv <==
0,0.000000
2,0.000000
4,0.000000
6,0.000000
8,0.000000
10,0.000000
12,0.000000
14,0.000000
16,0.000002
18,0.000008
20,0.000024
22,0.000061
24,0.000134
26,0.000269
28,0.000497
30,0.000855
32,0.001387
34,0.002136
36,0.003142
38,0.004435
40,0.006034
42,0.007938
44,0.010128
46,0.012562
48,0.015182
50,0.017915
52,0.020683
54,0.023407
56,0.026023
58,0.028485
60,0.030773
62,0.032900
64,0.034910
66,0.036873
68,0.038873
70,0.040997
72,0.043312
74,0.045850
76,0.048582
78,0.051408
80,0.054149
82,0.056553
84,0.058316
86,0.059122
88,0.058698
90,0.056885
92,0.053709
94,0.049429
96,0.044538
98,0.039642
100,0.035156



==> csv/prob/validate/delete/n200a50r1.csv <==
0,1.000000
40,0.980402
80,0.920603
120,0.820603
160,0.680402
200,0.500000


==> csv/prob/validate/delete/n200a50r1SIM.csv <==
0,1
40,0.859
80,0.778
120,0.709
160,0.599
200,0.495


==> csv/prob/validate/delete/n200a50r2.csv <==
0,1.000000
40,0.990482
80,0.936730
120,0.838002
160,0.743025
200,0.750000


==> csv/prob/validate/delete/n200a50r2SIM.csv <==
0,1
40,0.953
80,0.884
120,0.820
160,0.749
200,0.771


==> csv/zetaE-10.csv <==
0.000000,10.000000
0.100000,8.264463
0.200000,6.944444
0.300000,5.917160
0.400000,5.102041
0.500000,4.444444
0.600000,3.906250
0.700000,3.460208
0.800000,3.086420
0.900000,2.770083
1.000000,2.500000
1.100000,2.267574
1.200000,2.066116
1.300000,1.890359
1.400000,1.736111
1.500000,1.600000
1.600000,1.479290
1.700000,1.371742
1.800000,1.275510
1.900000,1.189061
2.000000,1.111111
2.100000,1.040583
2.200000,0.976562
2.300000,0.918274
2.400000,0.865052
2.500000,0.816327
2.600000,0.771605
2.700000,0.730460
2.800000,0.692521
2.900000,0.657462
3.000000,0.625000


==> csv/zetaE-20.csv <==
0.000000,100.000000
0.100000,82.644628
0.200000,69.444444
0.300000,59.171598
0.400000,51.020408
0.500000,44.444444
0.600000,39.062500
0.700000,34.602076
0.800000,30.864198
0.900000,27.700831
1.000000,25.000000
1.100000,22.675737
1.200000,20.661157
1.300000,18.903592
1.400000,17.361111
1.500000,16.000000
1.600000,14.792899
1.700000,13.717421
1.800000,12.755102
1.900000,11.890606
2.000000,11.111111
2.100000,10.405827
2.200000,9.765625
2.300000,9.182736
2.400000,8.650519
2.500000,8.163265
2.600000,7.716049
2.700000,7.304602
2.800000,6.925208
2.900000,6.574622
3.000000,6.250000


==> csv/zetaE-5.csv <==
0.000000,3.162278
0.100000,2.613453
0.200000,2.196026
0.300000,1.871170
0.400000,1.613407
0.500000,1.405457
0.600000,1.235265
0.700000,1.094214
0.800000,0.976012
0.900000,0.875977
1.000000,0.790569
1.100000,0.717070
1.200000,0.653363
1.300000,0.597784
1.400000,0.549007
1.500000,0.505964
1.600000,0.467793
1.700000,0.433783
1.800000,0.403352
1.900000,0.376014
2.000000,0.351364
2.100000,0.329061
2.200000,0.308816
2.300000,0.290384
2.400000,0.273553
2.500000,0.258145
2.600000,0.244003
2.700000,0.230992
2.800000,0.218994
2.900000,0.207908
3.000000,0.197642


